The Variability of the Star Formation Rate in Galaxies: I. Star Formation Histories Traced by EW(H$\alpha$) and EW(H$\delta_A$)

To investigate the variability of the star formation rate (SFR) of galaxies, we define a star formation change parameter, SFR$_{\rm 5Myr}$/SFR$_{\rm 800Myr}$ which is the ratio of the SFR averaged within the last 5 Myr to the SFR averaged within the last 800 Myr. We show that this parameter can be determined from a combination of H$\alpha$ emission and H$\delta$ absorption, plus the 4000 A break, with an uncertainty of $\sim$0.07 dex for star-forming galaxies. We then apply this estimator to MaNGA galaxies, both globally within Re and within radial annuli. We find that galaxies with higher global SFR$_{\rm 5Myr}$/SFR$_{\rm 800Myr}$ appear to have higher SFR$_{\rm 5Myr}$/SFR$_{\rm 800Myr}$ at all galactic radii, i.e. that galaxies with a recent temporal enhancement in overall SFR have enhanced star formation at all galactic radii. The dispersion of the SFR$_{\rm 5Myr}$/SFR$_{\rm 800Myr}$ at a given relative galactic radius and a given stellar mass decreases with the (indirectly inferred) gas depletion time: locations with short gas depletion time appear to undergo bigger variations in their star-formation rates on Gyr or less timescales. In Wang et al. (2019) we showed that the dispersion in star-formation rate surface densities $\Sigma_{\rm SFR}$ in the galaxy population appears to be inversely correlated with the inferred gas depletion timescale and interpreted this in terms of the dynamical response of a gas-regulator system to changes in the gas inflow rate. In this paper, we can now prove directly with SFR$_{\rm 5Myr}$/SFR$_{\rm 800Myr}$ that these effects are indeed due to genuine temporal variations in the SFR of individual galaxies on timescales between $10^7$ and $10^9$ years rather than possibly reflecting intrinsic, non-temporal, differences between different galaxies.

==> fig1/AA_directory.txt <==
#####

check_d4000.ps, check_ha_hd.ps:   /Users/ecwang/Work/model_sfr/calibration/fsps-3.0/OUTPUTS/padova_metal

SFH_variations.ps: /Users/ecwang/Work/model_sfr/calibration/SFH/lognormal

fit and fit_cor:  /Users/ecwang/Work/model_sfr/calibration/SFH/lognormal/padova/fit/fit_wind/high_order

rsfr_ha_hd.ps, rsfr_ha_hd_sigma.ps, rsfr_ha_hd_residual:
     /Users/ecwang/Work/model_sfr/calibration/SFH/lognormal/padova/plot_map_new1/800Myr

plot_dust_cor_019.ps: /Users/ecwang/Work/model_sfr/calibration/SFH/lognormal/dust/metal_019

plot_sfr79_cor.ps: /Users/ecwang/Work/model_sfr/MaNGA/spaxels/IMF_cor

check_imf_isochrones.ps: 
/Users/ecwang/Work/model_sfr/calibration/SFH/lognormal/padova/ISOCHRONES

manga_image.ps: 
sdss4: /data/disk2/users/ecwang/manga/mpl4/main/SDSS/sample/image_example
example.ps: 
sdss4: /data/disk2/users/ecwang/manga/mpl5/rsfr/padova/data/example



==> fig1/fit/AAreadme_800Myr.txt <==
#-----------------------------------#
# the fitting parameters with higher order .....
# to see if there is any improvement .....
#### Correct the fitting for Chab IMF of all metallicities ... 

metal = 0.0

abc=       1.0817353    -0.069094162    -0.011338633     -0.29218270     0.011666455  -5.9987482e-05      -1.2675178       1.1256147

metal = -0.2

abc=       1.0135302    0.0062198640    -0.031677203     -0.29578023     0.018549726  -0.00075704480     -0.84826605      0.51095400

metal = -0.4

abc=       1.0065413     0.041905216    -0.035182253     -0.25761247     0.013382639  -0.00055613698     -0.34892394     -0.32721271


metal = -0.6

abc=      0.93105349      0.10425862    -0.041822398     -0.35719223     0.036500540   -0.0023699231      0.16152088     -0.84046549


metal = -0.8

abc=      0.93191388      0.10673201    -0.034142605     -0.40475198     0.049295105   -0.0033310213      0.71713995      -1.5431472


metal =-1.0

abc=      0.89200712      0.12932798    -0.033051991     -0.46936082     0.061274811   -0.0040168780       1.2443444      -2.0907322




==> fig2/AA_directory.txt <==
#####

detms_rsfr_cor.ps rsfr_dist_cor.ps  sfr7_sfr9_cor.ps: 
  sdss4: /data/disk2/users/ecwang/manga/mpl5/rsfr/padova/data/global/test_d4000


line_rsfr_all_cor.ps  sigma_rsfr_cor.ps: 
  sdss4:/data/disk2/users/ecwang/manga/mpl5/rsfr/padova/data/prof/plots

line_rsfr_mstar_bin.ps:
  sdss4:/data/disk2/users/ecwang/manga/mpl5/rsfr/padova/data/prof/plots/bin_rsfr

plot_sfr7_sfr9_resolved.ps
  sdss4:/data/disk2/users/ecwang/manga/mpl5/rsfr/padova/data/prof/plots/resolved_sigma79

